Fully Optical Spacecraft Communications: Implementing an Omnidirectional PV-Cell Receiver and 8Mb/s LED Visible Light Downlink with Deep Learning Error Correction

Free space optical communication techniques have been the subject of numerous investigations in recent years, with multiple missions expected to fly in the near future. Existing methods require high pointing accuracies, drastically driving up overall system cost. Recent developments in LED-based visible light communication (VLC) and past in-orbit experiments have convinced us that the technology has reached a critical level of maturity. On these premises, we propose a new optical communication system utilizing a VLC downlink and a high throughput, omnidirectional photovoltaic cell receiver system. By performing error-correction via deep learning methods and by utilizing phase-delay interference, the system is able to deliver data rates that match those of traditional laser-based solutions. A prototype of the proposed system has been constructed, demonstrating the scheme to be a feasible alternative to laser-based methods. This creates an opportunity for the full scale development of optical communication techniques on small spacecraft as a backup telemetry beacon or as a high throughput link.

==> COPYING.txt <==
This software is released under the terms of the LaTeX Project Public
License and is copyright (C) 2004 by Bil Kleb, Bill Wood, and Erich
Knausenberger.

- Release $Name:  $ -


==> README.txt <==
This is the file `README', which is part of the `aiaa' distribution.

Run 'latex aiaa.ins' to produce the files aiaa-tc.cls and aiaa.bst.

This distribution contains a LaTeX class (aiaa-tc.cls) and bibliography
style file (aiaa.bst) that are used to create AIAA technical conference
papers.  (Both can be obtained by processing aiaa.ins with with LaTeX.)

This distribution also contains a Users Manual (aiaa.pdf), AIAA paper
submission instructions (author_guide.pdf), and a template from which
to start your paper (template.tex).

For adventurous soles, there is also an example conference paper
that employs advanced, third-party LaTeX packages (advanced_example.tex).

For further details, such as installation instructions or how to get
support, please read the Users Manual (aiaa.pdf).

- Release $Name:  $ -

